Formation rates of star clusters in the hierarchical merging scenario

Stars form with a complex and highly structured distribution. For a smooth star cluster to form from these initial conditions, the star cluster must erase this substructure. We study how substructure is removed using N-body simulations that realistically handle two-body relaxation. In contrast to previous studies, we find that hierarchical cluster formation occurs chiefly as a result of scattering of stars out of clumps, and not through clump merging. Two-body relaxation, in particular within the body of a clump, can significantly increase the rate at which substructure is erased beyond that of clump-merging alone. Hence the relaxation time of individual clumps is a key parameter controlling the rate at which smooth, spherical star clusters can form. The initial virial ratio of the clumps is an additional key parameter controlling the formation rate of a cluster. Reducing the initial virial ratio causes a star cluster to lose its substructure more rapidly.

==> lettered.txt <==
Dear Editor

We would like to resubmit our manuscript with the title

Formation rates of star clusters in the hierarchical merging scenario

by

R. Smith, R. Slater, M. Fellhauer, S. Goodwin, P. Assmann

to MNRAS and would be grateful if you would consider our paper for publication.

I request that all figures are published in black and white (including the colour figures), and that the colour figures are only available in colour in the online version.

Best regards,

Rory Smith



contact information:

 Rory Smith

 Departamento de Astronomia
 Universidad de Concepcion
 Casilla 160-C
 Concepcion
 Chile

 phone : + 56 - (0) 41 - 220 4240
 fax   : + 56 - (0) 41 - 224 4520

 e-mail: rsmith@astro-udec.cl






